Towards the Habitable Worlds Observatory: Retrieval of Reflection Spectra from Evolving Earth Analogues using 1D CNNs

The Habitable Worlds Observatory (HWO) will characterize Earth-like exoplanets from low-resolution reflected-light spectra. To assess how atmospheric evolution shapes what can be recovered, we trained a convolutional neural network on 109,945 spectra generated with the Planetary Spectrum Generator for Archean, Proterozoic, and Modern atmospheres under LUVOIR-B and HabEx/SS observing assumptions, separating the contributions of observational noise and model variability. We find that recovery depends jointly on abundance and spectral structure. Across eras, O$_2$ recovery weakens in Proterozoic atmospheres and CH$_4$ becomes reliable only when abundant, while an isolated UV band yields robust Modern O$_3$ recovery ($R^2\simeq0.98$) despite poor Modern CH$_4$ recovery ($R^2=0.32$-$0.35$). Without being supplied feature locations, the network assigns $58$-$71\%$ of total attribution to visible wavelengths, while the ultraviolet remains decisive for O$_3$ and the near-infrared for CH$_4$ and CO$_2$. Aggregate retrieval leverage declines beyond approximately $1.7\,\mu$m, supporting a practical long-wavelength boundary in this setup. These wavelength dependencies also shape detectability. At baseline noise, $83$-$85\%$ of Modern O$_2$ cases satisfy a $3\sigma$ criterion, while Proterozoic O$_2$ remains below $50\%$ when noise is halved and Modern CH$_4$ remains below $3\sigma$ as observational noise approaches zero because model uncertainty caps its significance. Together, these results imply molecule-specific priorities for HWO trade studies. Low-abundance O$_2$ retains considerable leverage from improved observational quality while motivating better inference, whereas at the 1,000-hour benchmark O$_3$ and Modern CH$_4$ show predominantly model-associated uncertainty in these networks, motivating broader training coverage and improved uncertainty calibration.

==> readme.txt <==
% readme.txt
%
% RASTI journal LaTeX package
% v1.4 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% RAS Editorial Office, who can be contacted on publications@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

rasti.cls           RASTI LaTeX document class
rasti.bst           RASTI BibTeX style

rasti_guide.pdf     User guide, PDF format
rasti_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal RAS Techniques and Instruments.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
